Hyper-Fit: Fitting Linear Models to Multidimensional Data with Multivariate Gaussian Uncertainties

Astronomical data is often uncertain with errors that are heteroscedastic (different for each data point) and covariant between different dimensions. Assuming that a set of D-dimensional data points can be described by a (D - 1)-dimensional plane with intrinsic scatter, we derive the general likelihood function to be maximised to recover the best fitting model. Alongside the mathematical description, we also release the hyper-fit package for the R statistical language (github.com/asgr/hyper.fit) and a user-friendly web interface for online fitting (hyperfit.icrar.org). The hyper-fit package offers access to a large number of fitting routines, includes visualisation tools, and is fully documented in an extensive user manual. Most of the hyper-fit functionality is accessible via the web interface. In this paper we include applications to toy examples and to real astronomical data from the literature: the mass-size, Tully-Fisher, Fundamental Plane, and mass-spin-morphology relations. In most cases the hyper-fit solutions are in good agreement with published values, but uncover more information regarding the fitted model.

==> mjbdata.txt <==
Mass-Spin-Morphology data from
Obreschkow & Glazebrook, ApJ, 2014
Fig. 6a points, M in 1e10 Msun, j in 1e3 kpc km/s

    x=logM    y=logj	z=B/T     xerr      yerr      zerr      corxy
    0.2695    0.0724    0.0394    0.0650    0.0300    0.0200    0.85000
    0.1615    0.0147    0.0529    0.0650    0.0300    0.0200    0.85000
   -0.0865   -0.1510    0.0224    0.0650    0.0300    0.0200    0.85000
    0.8808    0.5284    0.1042    0.0650    0.0300    0.0200    0.85000
   -0.8177   -0.9546         0    0.0650    0.0300    0.0200    0.85000
    0.4069    0.0901    0.0191    0.0650    0.0300    0.0200    0.85000
    0.4118    0.2420    0.0292    0.0650    0.0300    0.0200    0.85000
    0.4425   -0.0621    0.1424    0.0650    0.0300    0.0200    0.85000
    0.8069    0.1439    0.1562    0.0650    0.0300    0.0200    0.85000
    0.6240   -0.1634    0.2243    0.0650    0.0300    0.0200    0.85000
    0.3191   -0.6274    0.3150    0.0650    0.0300    0.0200    0.85000
    0.9069    0.2989    0.1663    0.0650    0.0300    0.0200    0.85000
    0.6579    0.1871    0.0905    0.0650    0.0300    0.0200    0.85000
    0.6224    0.0619    0.1000    0.0650    0.0300    0.0200    0.85000
    0.9869    0.3793    0.1601    0.0650    0.0300    0.0200    0.85000
   -0.3127   -0.5090    0.0128    0.0650    0.0300    0.0200    0.85000

==> tfrdata.txt <==
K-band TFR from
Obreschkow & Meyer, ApJ, 2013
Fig. 4, left, red points

    logv      logverr MK	  MKerr   weights
    2.2639    0.0140  -23.8520    0.0990  100.0300
    2.0534    0.0180  -21.9200    0.1840   29.2569
    2.2534    0.0110  -23.3170    0.1720   33.6644
    2.0095    0.0180  -21.5290    0.1620   37.6393
    2.3903    0.0110  -24.4510    0.0840  139.3340
    2.4387    0.0140  -24.7750    0.0940  110.7174
    2.1309    0.0140  -22.7980    0.1070   85.8738
    2.4435    0.0120  -25.3980    0.0710  192.8640
    2.2934    0.0130  -23.9440    0.0800  152.2302
    2.1123    0.0140  -22.3530    0.1450   47.1231
    2.1450    0.0130  -22.8410    0.1500   44.1131
    1.9563    0.0180  -20.8660    0.2520   15.6671
    2.2467    0.0120  -23.5480    0.0950  109.0631
    2.3977    0.0110  -25.0550    0.1010   96.8804
    2.1206    0.0140  -22.1930    0.1700   34.3690
    2.0183    0.0160  -21.2320    0.1850   29.0015
    2.2477    0.0120  -23.8320    0.1040   91.2409
    1.9637    0.0200  -20.1580    0.2620   14.4835
    2.2691    0.0140  -23.7160    0.1080   84.3170
    2.1785    0.0170  -23.1440    0.1090   82.1693
    2.0930    0.0140  -20.9750    0.2030   24.1517
    2.2895    0.0120  -23.5080    0.2640   14.3184
    2.0086    0.0170  -21.1710    0.2420   16.9915
    1.8028    0.0280  -19.4320    0.2450   16.4449
    2.0691    0.0180  -21.5190    0.1560   40.5515
    2.2688    0.0140  -23.6990    0.0800  151.6070
    1.9427    0.0180  -20.6190    0.1920   26.8904
    1.9759    0.0190  -20.8860    0.2300   18.7755
    2.1214    0.0160  -23.1970    0.1500   43.9445
    2.3577    0.0110  -24.9760    0.0710  193.7234
    1.9852    0.0200  -20.5160    0.2870   12.0818
    2.3192    0.0130  -24.1640    0.0810  148.5884
    1.9182    0.0210  -20.0490    0.2390   17.3726
    2.3388    0.0090  -23.9870    0.0770  166.3894
    2.1960    0.0140  -22.4020    0.2710   13.5801
    2.3849    0.0130  -24.5850    0.0660  220.9945
    2.0183    0.0160  -21.0820    0.2200   20.5524
    2.2683    0.0110  -23.5280    0.0880  127.1456
    2.0718    0.0180  -22.3800    0.1630   37.1844
    1.9854    0.0180  -20.3090    0.2550   15.3025
    2.1029    0.0170  -22.0390    0.1470   45.6663
    2.2559    0.0150  -23.7860    0.0990   99.7407
    2.1875    0.0130  -23.2430    0.1340   55.1724
    2.1581    0.0140  -22.3470    0.1280   60.3136
    2.2277    0.0130  -23.2630    0.1060   87.6808
    2.2391    0.0150  -23.8440    0.1330   55.8223
    2.2664    0.0100  -23.2610    0.1270   61.6181
    2.1648    0.0160  -22.8190    0.0990   99.4332
    2.3310    0.0140  -24.1660    0.0660  219.6837
    2.1391    0.0150  -22.5830    0.1170   71.8701
    2.0972    0.0170  -22.0250    0.2190   20.7254
    2.3176    0.0110  -24.2120    0.0770  165.2893
    2.4477    0.0110  -25.1190    0.0670  216.9197
    2.2503    0.0100  -23.0900    0.1400   50.7614
    2.1405    0.0140  -22.7900    0.1260   62.2200
